uGen: An Agentic Framework for Generating Microarchitectural Attack PoCs

Microarchitectural attacks continue to evolve, uncovering new exploitation vectors in modern processors. From a defensive perspective, assessing a system's susceptibility to such attacks remains challenging. Developing functional attack implementations is labor-intensive, requires deep microarchitectural expertise, and is highly sensitive to execution environments. Consequently, existing attacks often lack portability, limiting systematic and scalable vulnerability assessment. Recent advances in large language models (LLMs) suggest a potential avenue for lowering these barriers. However, it remains unclear whether LLMs can reliably generate functionally correct microarchitectural attack code suitable for rigorous vulnerability testing. In this work, we present uGen, the first LLM-driven framework for automated microarchitectural attack code generation. A key challenge we address is identifying attack-specific knowledge gaps in LLMs. Through a systematic study of state-of-the-art models (GPT, Claude, and Qwen3), we find that LLMs frequently misgenerate or misplace critical attack primitives. Guided by this analysis, uGen employs a retrieval-augmented, multi-agent design that injects missing domain knowledge to synthesize functionally correct microarchitectural attack PoCs tailored to defender requirements. We evaluate uGen on cache-based and speculative-execution attacks across diverse set of microarchitectures, vulnerable functions, and LLM platforms. In the deployment stage, uGen achieves up to 100% success rate for Spectre-v1 (Claude Sonnet-4) and 80% for Prime+Probe (Qwen3-Coder). Finally, we demonstrate that uGen can generate a successful PoC code with a cost of $1.25 in under four minutes.

==> Data/successrate-problemstatement.csv <==


metric, sonet4wo,   sonet4w,    gpt4owo,    gpt4ow,     qwen3coderw,   desc
M1,     90,         100,        80,         100,        100,           Victim function: bounds-check \& secret-dependent access
M2,     90,         60,         100,        100,        60,            Secret reachability: out-of-bounds path
M3,     0,          10,         60,         80,         50,            Controlled branch misprediction: (interleaved \& branchless)
M4,     0,          0,          60,         80,         60,            Loop sequence correctness (train $\rightarrow$ evict $\rightarrow$ delay $\rightarrow$ invoke)
M5,     40,         20,         60,         80,         70,            Cache eviction targets \& placement
M6,     70,         40,         60,         80,         70,            Controlled delay (window extension)
M7,     0,          20,         80,         100,        70,            Mixed probe order (stride/index masking)
M8,     20,         20,         100,        90,         70,            High-resolution timing \& serialization
M9,     100,        90,         100,        90,         70,            Hit/miss classification threshold
M10,    10,         10,         60,         80,         70,            Score accumulation \& early-stopping
M11,    30,         80,         50,         50,         70,            Array/probe initialization
M12,    100,        90,         70,         90,         90,            Multi-byte extraction loop
M13,	  ,         80,           ,	       	0,        	40,            Eviction set construction
M14,	  ,         90,		      ,         0,       	40,            Victim set construction
M15,	  ,         0,		      ,         0,       	0,             Pointer-chase linked list setup
M16,	  ,         80,	          ,     	90,     	40,        	   Prime function
M17,	  ,         30,           ,		    60,	        80,            Victim function
M18,	  ,	        20,           ,		    30,     	10,            Probe and high-resolution timing
M19,	  ,	        100,          ,  		90,	       100,        	   Scenario sequencing and averaging
M20,	  ,	        100,		  ,         90,        100,            Cache contention detection

